Continuous Learning from Executable Environments: Autonomous Skill Acquisition, Retention, and Transfer in Language Models

A language model does not keep the experience of a task it completes. Where an attempt can be checked by executing it, that experience can become training data without human-written tasks or labels. We present and evaluate a framework that generates practice tasks, verifies attempts by execution, trains a small adapter (added weights; the base model remains fixed) on the verified records, and repeats, one generation per repetition, evaluating every model on a held-out examination that no stage of the pipeline reads. In predicting the output of Lua programs, using an interpreter as the sole source of labels, a 4-billion-parameter (4B) model's examination accuracy rises from 5.05% to 13.24% over four generations. In editing files with Vim, a larger teacher model writes tasks from the user manual and supplies most verified solutions. Trained on these records, the 4B model solves hand-written examination tasks its base never solves (up to 3.50% of attempts, versus 62.25% for the teacher), whereas a control trained with mismatched task requests solves none. On 228 easier hand-written course exercises, the pass rate rises from 15-16% to 37-41% (exploratory). An iterative protocol then ran three generations with 4B and 8B models, governing every release by a fixed rule. In the first generation, examination gains were one-tenth to one-fifth of the gains on held-out generated tasks. Across training seeds, later candidates averaged 1.2 to 6.1 percentage points above their baselines on generated tasks, implying an expected examination gain of 0.1 to 1.3 points, below the 100-task examination's 2.8-point detection threshold. Consequently, no later examination gain was established, and because outcomes were recorded per attempt rather than per task, whether transfer, acquisition, or retention stalled remains undecided.

==> generated/completion-claims.csv <==
size,y,stage,side,false,claims,pct,lo,hi
8b,1,eval-unseen,baseline,164,173,94.7977,90.4099,97.2392
8b,1,eval-unseen,candidate,134,219,61.1872,54.5931,67.3956
8b,2,eval-exam,baseline,249,249,100,98.4807,100
8b,2,eval-exam,candidate,321,346,92.7746,89.5515,95.0583
4b,1,eval-unseen,baseline,160,166,96.3855,92.3397,98.3331
4b,1,eval-unseen,candidate,157,221,71.0407,64.7417,76.6208
4b,2,eval-exam,baseline,293,293,100,98.7059,100
4b,2,eval-exam,candidate,373,384,97.1354,94.944,98.3931


==> generated/iterative-arms.csv <==
size,generation,kind,side,passes,attempts,pct,lo,hi,marker
8B,1,target,baseline,9,224,4.01786,2.12797,7.45828,reference
8B,1,target,candidate,85,224,37.9464,31.8455,44.4538,accepted
8B,1,exam,baseline,0,391,0,0,0.972912,excluded
8B,1,exam,candidate,25,400,6.25,4.26891,9.06341,excluded
8B,2,target,baseline,40,188,21.2766,16.0319,27.6716,reference
8B,2,target,candidate,55,188,29.2553,23.2197,36.1217,accepted
8B,2,retention-g1,baseline,86,224,38.3929,32.2705,44.9066,reference
8B,2,retention-g1,candidate,92,224,41.0714,34.8322,47.6117,accepted
8B,2,exam,baseline,30,400,7.5,5.30377,10.5048,reference
8B,2,exam,candidate,30,400,7.5,5.30377,10.5048,accepted
8B,3,target,baseline,45,196,22.9592,17.6248,29.3331,reference
8B,3,target,candidate,59,196,30.102,24.1134,36.8557,accepted
8B,3,retention-g2,baseline,54,188,28.7234,22.7325,35.5664,reference
8B,3,retention-g2,candidate,49,188,26.0638,20.3128,32.7735,accepted
8B,3,retention-g1,baseline,105,224,46.875,40.4478,53.4076,reference
8B,3,retention-g1,candidate,109,224,48.6607,42.1932,55.1734,accepted
8B,3,exam,baseline,32,400,8,5.72358,11.0755,reference
8B,3,exam,candidate,32,400,8,5.72358,11.0755,accepted
4B,1,target,baseline,6,222,2.7027,1.24443,5.76998,reference
4B,1,target,candidate,64,224,28.5714,23.0557,34.8097,accepted
4B,1,exam,baseline,0,397,0,0,0.958349,reference
4B,1,exam,candidate,11,400,2.75,1.54236,4.85655,accepted
4B,2,target,baseline,31,188,16.4894,11.8666,22.4542,reference
4B,2,target,candidate,35,188,18.617,13.7016,24.7892,unpromoted
4B,2,retention-g1,baseline,68,224,30.3571,24.7088,36.6679,reference
4B,2,retention-g1,candidate,76,224,33.9286,28.0457,40.3533,unpromoted
4B,2,exam,baseline,12,400,3,1.7243,5.16985,reference
4B,2,exam,candidate,11,400,2.75,1.54236,4.85655,unpromoted
4B,3,target,baseline,27,196,13.7755,9.64306,19.3006,reference
4B,3,target,candidate,41,196,20.9184,15.8107,27.1441,accepted
4B,3,retention-g2,baseline,31,188,16.4894,11.8666,22.4542,reference
4B,3,retention-g2,candidate,30,188,15.9574,11.4123,21.8659,accepted
4B,3,retention-g1,baseline,68,224,30.3571,24.7088,36.6679,reference
4B,3,retention-g1,candidate,83,224,37.0536,30.9971,43.5466,accepted
4B,3,exam,baseline,12,400,3,1.7243,5.16985,reference
4B,3,exam,candidate,13,400,3.25,1.90898,5.48042,accepted


==> generated/lua-generations.csv <==
generation,lineage,share,mean
0,0,0.0504902,0.0504902
1,0,0.103431,0.101225
1,1,0.0901961,0.101225
1,2,0.110784,0.101225
1,3,0.10049,0.101225
2,0,0.115196,0.117157
2,1,0.114706,0.117157
2,2,0.111275,0.117157
2,3,0.127451,0.117157
3,0,0.138725,0.129534
3,1,0.121569,0.129534
3,2,0.120588,0.129534
3,3,0.137255,0.129534
4,0,0.140196,0.132353
4,1,0.123039,0.132353
4,2,0.132843,0.132353
4,3,0.133333,0.132353


==> generated/lua-steps.csv <==
x,label,diff,lo,hi,holds
1,1 vs base,5.07353,2.59804,7.75735,1
2,2 vs 1,1.59314,0.122549,3.33333,1
3,3 vs 2,1.23775,-0.355392,2.97794,0
4,4 vs 3,0.281863,-1.54412,2.24265,0
5,4 vs base,8.18627,5.12255,11.5196,1
6,new families,3.24713,0.66092,7.0977,1


==> generated/replication-seeds.csv <==
size,generation,kind,seed,x,pct,champion_pct,diff
4B,2,exam,1,1.72,2.75,3,-0.25
4B,2,exam,2,1.86,3.25,3,0.25
4B,2,exam,3,2,4.5,3,1.5
4B,2,exam,4,2.14,4.25,3,1.25
4B,2,exam,5,2.28,3.25,3,0.25
4B,2,retention-g1,1,1.72,33.9286,30.3571,3.57143
4B,2,retention-g1,2,1.86,37.0536,30.3571,6.69643
4B,2,retention-g1,3,2,39.2857,30.3571,8.92857
4B,2,retention-g1,4,2.14,37.9464,30.3571,7.58929
4B,2,retention-g1,5,2.28,34.8214,30.3571,4.46429
4B,2,target,1,1.72,18.617,16.4894,2.12766
4B,2,target,2,1.86,17.5532,16.4894,1.06383
4B,2,target,3,2,17.0213,16.4894,0.531915
4B,2,target,4,2.14,21.8085,16.4894,5.31915
4B,2,target,5,2.28,13.2979,16.4894,-3.19149
4B,3,exam,1,2.72,3.25,3,0.25
4B,3,exam,2,2.86,4,3,1
4B,3,exam,3,3,3.5,3,0.5
4B,3,exam,4,3.14,4.25,3,1.25
4B,3,exam,5,3.28,3,3,0
4B,3,retention-g1,1,2.72,37.0536,30.3571,6.69643
4B,3,retention-g1,2,2.86,33.4821,30.3571,3.125
4B,3,retention-g1,3,3,42.8571,30.3571,12.5
4B,3,retention-g1,4,3.14,39.7321,30.3571,9.375
4B,3,retention-g1,5,3.28,42.4107,30.3571,12.0536
4B,3,retention-g2,1,2.72,15.9574,16.4894,-0.531915
4B,3,retention-g2,2,2.86,21.8085,16.4894,5.31915
4B,3,retention-g2,3,3,20.2128,16.4894,3.7234
4B,3,retention-g2,4,3.14,20.2128,16.4894,3.7234
4B,3,retention-g2,5,3.28,21.2766,16.4894,4.78723
4B,3,target,1,2.72,20.9184,13.7755,7.14286
4B,3,target,2,2.86,17.3469,13.7755,3.57143
4B,3,target,3,3,16.8367,13.7755,3.06122
4B,3,target,4,3.14,18.8776,13.7755,5.10204
4B,3,target,5,3.28,20.9184,13.7755,7.14286
8B,2,exam,1,1.79,7.5,7.5,0
8B,2,exam,2,1.93,6.75,7.5,-0.75
8B,2,exam,3,2.07,7.25,7.5,-0.25
8B,2,exam,4,2.21,8.25,7.5,0.75
8B,2,retention-g1,1,1.79,41.0714,38.3929,2.67857
8B,2,retention-g1,2,1.93,40.625,38.3929,2.23214
8B,2,retention-g1,3,2.07,42.8571,38.3929,4.46429
8B,2,retention-g1,4,2.21,42.8571,38.3929,4.46429
8B,2,target,1,1.79,29.2553,21.2766,7.97872
8B,2,target,2,1.93,27.1277,21.2766,5.85106
8B,2,target,3,2.07,27.1277,21.2766,5.85106
8B,2,target,4,2.21,26.0638,21.2766,4.78723
8B,3,exam,1,2.86,8,8,0
8B,3,exam,2,3,9.25,8,1.25
8B,3,exam,3,3.14,9,8,1
8B,3,retention-g1,1,2.86,48.6607,46.875,1.78571
8B,3,retention-g1,2,3,47.3214,46.875,0.446429
8B,3,retention-g1,3,3.14,46.4286,46.875,-0.446429
8B,3,retention-g2,1,2.86,26.0638,28.7234,-2.65957
8B,3,retention-g2,2,3,30.3191,28.7234,1.59574
8B,3,retention-g2,3,3.14,30.8511,28.7234,2.12766
8B,3,target,1,2.86,30.102,22.9592,7.14286
8B,3,target,2,3,26.0204,22.9592,3.06122
8B,3,target,3,3.14,27.551,22.9592,4.59184


==> generated/resolution-seeds.csv <==
y,seed,diff
1,1,0
1,2,-0.75
1,3,-0.25
1,4,0.75
2,1,0
2,2,1.25
2,3,1
3,1,-0.25
3,2,0.25
3,3,1.5
3,4,1.25
3,5,0.25
4,1,0.25
4,2,1
4,3,0.5
4,4,1.25
4,5,0


==> generated/resolution-steps.csv <==
y,label,predicted_lo,predicted_hi,observed,single,lo,hi,detectable
1,8B gen. 2,0.650276,1.24787,-0.0625,0,-3.72183,3.72183,3.62463
2,8B gen. 3,0.524298,1.00612,0.75,0,-3.8263,3.8263,3.72971
3,4B gen. 2,0.124401,0.238723,0.6,-0.25,-2.73327,2.21271,2.84861
4,4B gen. 3,0.553225,1.06163,0.6,0.25,-2.3008,2.81947,2.84861


==> generated/retention-steps.csv <==
size,y,label,diff,lo,hi
8B,1,gen. 2 on gen. 1 tasks,2.67857,-6.34121,11.6373
8B,2,gen. 3 on gen. 2 tasks,-2.65957,-11.5983,6.33544
8B,3,gen. 3 on gen. 1 tasks,1.78571,-7.40681,10.9357
4B,1,gen. 2 on gen. 1 tasks,3.57143,-5.05602,12.126
4B,2,gen. 3 on gen. 2 tasks,-0.531915,-8.03104,6.97007
4B,3,gen. 3 on gen. 1 tasks,6.69643,-2.05033,15.3024


==> generated/retention.csv <==
y,candidate,part,side,passes,attempts,pct,lo,hi,status
1,g-s3,exercises,candidate,372,672,55.3571,51.5787,59.0747,counted
1,g-s3,exercises,baseline,138,672,20.5357,17.653,23.7533,counted
1,g-s3,composites,candidate,6,240,2.5,1.1507,5.34593,counted
1,g-s3,composites,baseline,0,240,0,0,1.57539,counted
2,d-s1,exercises,candidate,359,672,53.4226,49.6424,57.164,counted
2,d-s1,exercises,baseline,141,672,20.9821,18.0728,24.2213,counted
2,d-s1,composites,candidate,1,240,0.416667,0.0735898,2.32201,counted
2,d-s1,composites,baseline,0,238,0,0,1.58842,counted
3,c-s1,exercises,candidate,336,672,50,46.2304,53.7696,counted
3,c-s1,exercises,baseline,142,672,21.131,18.2129,24.3772,counted
3,c-s1,composites,candidate,0,240,0,0,1.57539,counted
3,c-s1,composites,baseline,0,240,0,0,1.57539,counted
4,8b-s1,exercises,candidate,456,672,67.8571,64.2332,71.2781,excluded
4,8b-s1,exercises,baseline,139,671,20.7154,17.8199,23.9442,excluded
4,8b-s1,composites,candidate,7,240,2.91667,1.41987,5.89695,excluded
4,8b-s1,composites,baseline,0,222,0,0,1.70095,excluded
5,8b-s2,exercises,candidate,456,672,67.8571,64.2332,71.2781,counted
5,8b-s2,exercises,baseline,138,672,20.5357,17.653,23.7533,counted
5,8b-s2,composites,candidate,5,236,2.11864,0.908272,4.86281,counted
5,8b-s2,composites,baseline,0,231,0,0,1.63577,counted
6,8b-s3,exercises,candidate,398,672,59.2262,55.4685,62.879,counted
6,8b-s3,exercises,baseline,134,670,20,17.146,23.196,counted
6,8b-s3,composites,candidate,10,240,4.16667,2.27874,7.4987,counted
6,8b-s3,composites,baseline,0,227,0,0,1.66411,counted


==> generated/vim-records.csv <==
y,arm,teacher,student,exam_pct,lo_pct,hi_pct,passes,attempts,status
1,all verified,2699,660,1.83333,0.764007,3.18792,22,1200,pooled
2,one per task,629,142,0.833333,0.250627,1.66945,10,1200,pooled
3,productive actions,2699,660,1.83333,0.753138,3.20405,22,1200,pooled
4,shuffled requests,2699,660,0,0,0,0,1200,pooled
5,outcome first,1014,86,3.5,2.07972,5.07614,42,1200,pooled
6,learner only,0,660,0,0,0,0,1166,excluded


==> generated/vim-transfer-exam-seeds.csv <==
arm,seed,side,x,passes,attempts,rate,lo,hi
all verified,1,candidate,0.8,6,400,0.015,0.00689229,0.0323346
all verified,1,baseline,0.8,0,393,0,0,0.00968008
all verified,2,candidate,1,6,400,0.015,0.00689229,0.0323346
all verified,2,baseline,1,0,389,0,0,0.00977865
all verified,3,candidate,1.2,10,400,0.025,0.0136351,0.0454016
all verified,3,baseline,1.2,0,392,0,0,0.00970454
one per task,1,candidate,1.8,5,400,0.0125,0.00535075,0.0289237
one per task,1,baseline,1.8,0,397,0,0,0.00958349
one per task,2,candidate,2,2,400,0.005,0.00137225,0.0180449
one per task,2,baseline,2,0,394,0,0,0.00965575
one per task,3,candidate,2.2,3,400,0.0075,0.00255389,0.0218157
one per task,3,baseline,2.2,0,397,0,0,0.00958349
productive actions,1,candidate,2.8,10,400,0.025,0.0136351,0.0454016
productive actions,1,baseline,2.8,0,396,0,0,0.00960745
productive actions,2,candidate,3,4,400,0.01,0.00389548,0.0254266
productive actions,2,baseline,3,0,396,0,0,0.00960745
productive actions,3,candidate,3.2,8,400,0.02,0.0101684,0.0389634
productive actions,3,baseline,3.2,0,395,0,0,0.00963154
shuffled requests,1,candidate,3.8,0,400,0,0,0.00951229
shuffled requests,1,baseline,3.8,0,389,0,0,0.00977865
shuffled requests,2,candidate,4,0,400,0,0,0.00951229
shuffled requests,2,baseline,4,0,391,0,0,0.00972912
shuffled requests,3,candidate,4.2,0,400,0,0,0.00951229
shuffled requests,3,baseline,4.2,0,397,0,0,0.00958349
outcome first,1,candidate,4.8,14,400,0.035,0.0209613,0.0578851
outcome first,1,baseline,4.8,0,390,0,0,0.00975382
outcome first,2,candidate,5,11,400,0.0275,0.0154236,0.0485655
outcome first,2,baseline,5,0,392,0,0,0.00970454
outcome first,3,candidate,5.2,17,400,0.0425,0.0267017,0.0670021
outcome first,3,baseline,5.2,0,393,0,0,0.00968008


==> generated/vim-transfer-funnel-backward.csv <==
step,y,count
manual items,10,263
author replies,9,259
proposed tasks,8,771
well formed,7,705
end state reached,6,562
solution re-runs,5,523
request accepted,4,467
reference re-runs,3,467
teacher solved,2,410
learner solved,1,36


==> generated/vim-transfer-funnel-forward.csv <==
step,y,count
manual items,7,263
author replies,6,767
proposed tasks,5,6705
passed checks,4,1030
reference re-runs,3,1026
teacher solved,2,944
learner solved,1,231


==> generated/vim-transfer-pooled.csv <==
eval,arm,x,rate,base
exam,all verified,1,0.0183333,0
exam,one per task,2,0.00833333,0
exam,productive actions,3,0.0183333,0
exam,shuffled requests,4,0,0
exam,outcome first,5,0.035,0
t1,all verified,1,0.625,0.111702
t1,one per task,2,0.569149,0.100355
t1,productive actions,3,0.640957,0.105496
t1,shuffled requests,4,0.00797872,0.117908
t1,outcome first,5,0.207516,0.0359477


==> generated/vim-transfer-t1-seeds.csv <==
arm,seed,side,x,passes,attempts,rate,lo,hi
all verified,1,candidate,0.8,226,376,0.601064,0.550786,0.649297
all verified,1,baseline,0.8,37,376,0.0984043,0.0722373,0.132694
all verified,2,candidate,1,224,376,0.595745,0.545415,0.644138
all verified,2,baseline,1,47,376,0.125,0.0953182,0.162267
all verified,3,candidate,1.2,255,376,0.678191,0.629374,0.723405
all verified,3,baseline,1.2,42,376,0.111702,0.0837087,0.14755
one per task,1,candidate,1.8,219,376,0.582447,0.532012,0.631214
one per task,1,baseline,1.8,38,376,0.101064,0.0745194,0.135677
one per task,2,candidate,2,208,376,0.553191,0.502653,0.602654
one per task,2,baseline,2,35,376,0.0930851,0.0676927,0.126708
one per task,3,candidate,2.2,215,376,0.571809,0.521316,0.620849
one per task,3,baseline,2.2,40,374,0.106952,0.0795308,0.142365
productive actions,1,candidate,2.8,234,376,0.62234,0.572333,0.669873
productive actions,1,baseline,2.8,35,376,0.0930851,0.0676927,0.126708
productive actions,2,candidate,3,242,376,0.643617,0.593979,0.69035
productive actions,2,baseline,3,40,376,0.106383,0.0791023,0.141625
productive actions,3,candidate,3.2,247,376,0.656915,0.607559,0.703097
productive actions,3,baseline,3.2,44,376,0.117021,0.0883371,0.153452
shuffled requests,1,candidate,3.8,2,376,0.00531915,0.00145992,0.0191841
shuffled requests,1,baseline,3.8,46,376,0.12234,0.0929862,0.159333
shuffled requests,2,candidate,4,1,376,0.00265957,0.000469635,0.014909
shuffled requests,2,baseline,4,43,376,0.114362,0.0860202,0.150503
shuffled requests,3,candidate,4.2,6,376,0.0159574,0.00733343,0.034372
shuffled requests,3,baseline,4.2,44,376,0.117021,0.0883371,0.153452
outcome first,1,candidate,4.8,44,204,0.215686,0.164778,0.277104
outcome first,1,baseline,4.8,7,204,0.0343137,0.0167191,0.0691225
outcome first,2,candidate,5,41,204,0.20098,0.151747,0.261267
outcome first,2,baseline,5,9,204,0.0441176,0.0233814,0.0817057
outcome first,3,candidate,5.2,42,204,0.205882,0.156079,0.266558
outcome first,3,baseline,5.2,6,204,0.0294118,0.0135479,0.062671

